Magneto-thermal evolution in the cores of adolescent neutron stars: The Grad-Shafranov equilibrium is never reached in the 'strong-coupling' regime

At the high temperatures present inside recently formed neutron stars ($T\gtrsim 5\times 10^{8}\, \text{K}$), the particles in their cores are in the "strong-coupling" regime, in which collisional forces make them behave as a single, stably stratified, and thus non-barotropic fluid. In this regime, axially symmetric hydromagnetic quasi-equilibrium states are possible, which are only constrained to have a vanishing azimuthal Lorentz force. In such equilibria, the particle species are not in chemical ($\beta$) equilibrium, so $\beta$ decays (Urca reactions) tend to restore the chemical equilibrium, inducing fluid motions that change the magnetic field configuration. If the stars remained hot for a sufficiently long time, this evolution would eventually lead to a chemical equilibrium state, in which the fluid is barotropic and the magnetic field, if axially-symmetric, satisfies the non-linear Grad-Shafranov equation. In this work, we present a numerical scheme that decouples the magnetic and thermal evolution, enabling to efficiently perform, for the first time, long-term magneto-thermal simulations in this regime for different magnetic field strengths and geometries. Our results demonstrate that, even for magnetar-strength fields $\gtrsim 10^{16} \, \mathrm{G}$, the feedback from the magnetic evolution on the thermal evolution is negligible. Thus, as the core passively cools, the Urca reactions quickly become inefficient at restoring chemical equilibrium, so the magnetic field evolves very little, and the Grad-Shafranov equilibrium is not attained in this regime. Therefore, any substantial evolution of the core magnetic field must occur later, in the cooler "weak-coupling" regime ($T\lesssim 5\times 10^8 \, \mathrm{K}$), in which Urca reactions are effectively frozen and ambipolar diffusion becomes relevant.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
